Speech-to-Speech Translation For A Real-world Unwritten Language

We study speech-to-speech translation (S2ST) that translates speech from one language into another language and focuses on building systems to support languages without standard text writing systems. We use English-Taiwanese Hokkien as a case study, and present an end-to-end solution from training data collection, modeling choices to benchmark dataset release. First, we present efforts on creating human annotated data, automatically mining data from large unlabeled speech datasets, and adopting pseudo-labeling to produce weakly supervised data. On the modeling, we take advantage of recent advances in applying self-supervised discrete representations as target for prediction in S2ST and show the effectiveness of leveraging additional text supervision from Mandarin, a language similar to Hokkien, in model training. Finally, we release an S2ST benchmark set to facilitate future research in this field. The demo can be found at https://huggingface.co/spaces/facebook/Hokkien_Translation .

==> En-Hokkien speech-to-speech translation system (2)/mined_threshold.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=Amount of mined data added (hrs),
  ylabel=BLEU,
  ymax=20,
  xmin=-1500,
  width=1.0\columnwidth,
  height=6cm
]
\addplot table [y=testbleu, x=hours]{mined_threshold_human.dat};
\node [above, font=\small] at (axis cs:  8101, 4.7 ) {t=1.06};
\node [below, font=\small] at (axis cs:  4732, 7.4 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 6.3 ) {t=1.07};
\node [left, font=\small] at (axis cs:  356, 7.1 ) {t=1.08};
\addplot table [y=testbleu, x=hours]{mined_threshold_human_weakly.dat};
\node [below, font=\small] at (axis cs:  8101, 13.8 ) {t=1.06};
\node [below, font=\small] at (axis cs:  4732, 13.5 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 13.5 ) {t=1.07};
\node [above, font=\small] at (axis cs:  356, 13.4 ) {t=1.08};
\addlegendentry[font=\small]{Human (61.4-hr)}
\addlegendentry[font=\small]{Human (61.4-hr)+weakly (8k-hr)}
\end{axis}
\end{tikzpicture}

==> En-Hokkien speech-to-speech translation system (2)/mined_threshold_human.dat <==
threshold hours devbleu testbleu
1.06 8101 6.1 4.7
1.065 4732 9.0 7.4
1.07 2274 7.6 6.3
1.08 356 8.2 7.1
0 0 4.2 3.8

==> En-Hokkien speech-to-speech translation system (2)/mined_threshold_human.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=amount of mined data (hrs),
  ylabel=BLEU,
  ymax=8.8,
  xmin=-1500,
  width=1.0\columnwidth,
  height=3.5cm
]
\addplot table [y=testbleu, x=hours]{mined_threshold_human.dat};
\node [above, font=\small] at (axis cs:  8101, 4.7 ) {t=1.06};
\node [above, font=\small] at (axis cs:  4732, 7.4 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 6.3 ) {t=1.07};
\node [left, font=\small] at (axis cs:  356, 7.1 ) {t=1.08};
\end{axis}
\end{tikzpicture}

==> En-Hokkien speech-to-speech translation system (2)/mined_threshold_human_weakly.dat <==
threshold hours devbleu testbleu
1.06 8101 14.0 14.1
1.065 4732 13.8 13.5
1.07 2274 14.3 13.5
1.08 356 13.9 13.4
0 0 13.6 12.5

==> En-Hokkien speech-to-speech translation system (2)/mined_threshold_human_weakly.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=amount of mined data (hrs),
  ylabel=BLEU,
  ymax=15,
  xmin=-1500,
  width=1.0\columnwidth,
  height=3.5cm
]
\addplot table [y=testbleu, x=hours]{mined_threshold_human_weakly.dat};
\node [above, font=\small] at (axis cs:  8101, 14.1 ) {t=1.06};
\node [above, font=\small] at (axis cs:  4732, 13.5 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 13.5 ) {t=1.07};
\node [left, font=\small] at (axis cs:  356, 13.4 ) {t=1.08};
\end{axis}
\end{tikzpicture}

==> mined_threshold_human.dat <==
threshold hours devbleu testbleu
1.06 8101 6.1 4.7
1.065 4732 9.0 7.4
1.07 2274 7.6 6.3
1.08 356 8.2 7.1
0 0 4.2 3.8

==> mined_threshold_human.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=amount of mined data (hrs),
  ylabel=BLEU,
  ymax=8.8,
  xmin=-1500,
  width=1.0\columnwidth,
  height=3.5cm
]
\addplot table [y=testbleu, x=hours]{mined_threshold_human.dat};
\node [above, font=\small] at (axis cs:  8101, 4.7 ) {t=1.06};
\node [above, font=\small] at (axis cs:  4732, 7.4 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 6.3 ) {t=1.07};
\node [left, font=\small] at (axis cs:  356, 7.1 ) {t=1.08};
\end{axis}
\end{tikzpicture}

==> mined_threshold_human_weakly.dat <==
threshold hours devbleu testbleu
1.06 8101 14.0 14.1
1.065 4732 13.8 13.5
1.07 2274 14.3 13.5
1.08 356 13.9 13.4
0 0 13.6 12.5

==> mined_threshold_human_weakly.tikz <==
\begin{tikzpicture}
\begin{axis}[
  xlabel=amount of mined data (hrs),
  ylabel=BLEU,
  ymax=15,
  xmin=-1500,
  width=1.0\columnwidth,
  height=3.5cm
]
\addplot table [y=testbleu, x=hours]{mined_threshold_human_weakly.dat};
\node [above, font=\small] at (axis cs:  8101, 14.1 ) {t=1.06};
\node [above, font=\small] at (axis cs:  4732, 13.5 ) {t=1.065};
\node [below, font=\small] at (axis cs:  2274, 13.5 ) {t=1.07};
\node [left, font=\small] at (axis cs:  356, 13.4 ) {t=1.08};
\end{axis}
\end{tikzpicture}
